Beta-plane turbulence above monoscale topography

Using a one-layer QG model, we study the effect of random monoscale topography on forced beta-plane turbulence. The forcing is a uniform steady wind stress that produces both a uniform large-scale zonal flow $U(t)$ and smaller-scale macroturbulence (both standing and transient eddies). The flow $U(t)$ is retarded by Ekman drag and by the domain-averaged topographic form stress produced by the eddies. The topographic form stress typically balances most of the applied wind stress, while the Ekman drag provides all of the energy dissipation required to balance the wind work. A collection of statistically equilibrated solutions delineates the main flow regimes and the dependence of the time-mean $U$ on the problem parameters and the statistical properties of the topography. If $\beta$ is smaller than the topographic PV gradient then the flow consists of stagnant pools attached to pockets of closed geostrophic contours. The stagnant dead zones are bordered by jets and the flow through the domain is concentrated into a narrow channel of open geostrophic contours. If $\beta$ is comparable to, or larger than, the topographic PV gradient then all geostrophic contours are open and the flow is uniformly distributed throughout the domain. In this case there is an "eddy saturation" regime in which $U$ is insensitive to changes in the wind stress. We show that eddy saturation requires strong transient eddies that act as PV diffusion. This PV diffusion does not alter the energy of the standing eddies, but it does increase the topographic form stress by enhancing the correlation between topographic slope and the standing-eddy pressure field. Last, using bounds based on the energy and enstrophy we show that as the wind stress increases the flow transitions from a regime in which form stress balances the wind stress to a regime in which the form stress is very small and large transport ensues.

==> abstract.txt <==
Wind is an important driver of large-scale ocean currents, imparting momentum into the ocean at the sea surface. This force is almost entirely balanced by topographic form stress (that is the correlation of bottom pressure and topographic slope). The direct effect of bottom or skin friction in turbulent boundary layers is almost negligible for the momentum balance. We use a one-layer quasi-geostrophic model to study the effect of a random monoscale bottom topography on beta-plane geostrophic turbulence. The model forcing is a uniform steady wind stress that produces both a uniform large-scale flow $U(t)$ and smaller-scale macroturbulence. The macroturbulence is characterized by both standing and transient eddies and the large scale flow $U$ is retarded by a combination of bottom drag and domain-averaged topographic form stress produced by the standing eddies. A collection of statistically equilibrated numerical solutions delineates the main flow regimes and the dependence of the time-average of $U$ on parameters such as the planetary vorticity gradient $\beta$ and the statistical properties of the topography.

A main control parameter is the ratio of $\beta$ to the root mean square gradient of the topographic potential vorticity (PV). We derive asymptotic scaling laws for the strength of the large-scale flow in the limiting cases of weak and strong forcing. If $\beta$ is comparable to, or larger than, the topographic PV gradient there is an ``eddy saturation'' regime in which $U$ is insensitive to large changes in the wind stress. We show that eddy saturation requires strong transient eddies that act effectively as PV diffusion. This diffusion does not decrease the strength of the standing eddies but it does increase the form stress by enhancing the correlation between topographic slope and the standing eddy pressure field. Using bounds based on the energy and enstrophy power integrals we show that as the strength of the wind stress increases the flow transitions from a regime in which most of the form stress balances the wind stress to a regime in which the form stress is very small and large transport ensues.


--------

SHORTER



Wind drives large-scale ocean currents by imparting momentum at the sea surface. This force is almost entirely balanced by topographic form stress (that is the correlation of bottom pressure and topographic slope). The direct effect of bottom or skin friction in turbulent boundary layers is negligible for the momentum balance. We use a one-layer quasi-geostrophic model to study the effect of a random monoscale topography on beta-plane geostrophic turbulence. The model forcing is a uniform steady wind stress that produces both a uniform large-scale flow $U(t)$ and smaller-scale macroturbulence. The large-scale flow $U$ is retarded by a combination of bottom drag and domain-averaged topographic form stress produced by the standing eddies. A collection of statistically equilibrated numerical solutions delineates the main flow regimes and the dependence of the time-average of $U$ on parameters such as the planetary vorticity gradient $\beta$ and the statistical properties of the topography.

A main control parameter is the ratio of $\beta$ to the r.m.s gradient of the topographic potential vorticity (PV). We derive asymptotic scaling laws for the strength of the large-scale flow in the limiting cases of weak and strong forcing. If $\beta$ is comparable to, or larger than, the topographic PV gradient there is an ``eddy saturation'' regime, in which $U$ is insensitive to large changes in the wind stress. We show that eddy saturation requires strong transient eddies that act effectively as PV diffusion. This diffusion does not decrease the strength of the standing eddies but it does increase the topographic form stress. Using bounds based on the energy and enstrophy power integrals we show that as the wind stress increases the flow transitions from a regime in which most of the form stress balances the wind stress to a regime in which the form stress is very small and large transport ensues.
